SBS 0846+513: a new gamma-ray emitting Narrow-Line Seyfert 1 galaxy

We report Fermi-LAT observations of the radio-loud AGN SBS 0846+513 (z=0.5835), optically classified as a Narrow-Line Seyfert 1 galaxy, together with new and archival radio-to-X-ray data. The source was not active at gamma-ray energies during the first two years of Fermi operation. A significant increase in activity was observed during 2010 October-2011 August. In particular a strong gamma-ray flare was observed in 2011 June reaching an isotropic gamma-ray luminosity (0.1-300 GeV) of 1.0x10^48 erg/s, comparable to that of the brightest flat spectrum radio quasars, and showing spectral evolution in gamma rays. An apparent superluminal velocity of (8.2+/-1.5)c in the jet was inferred from 2011-2012 VLBA images, suggesting the presence of a highly relativistic jet. Both the power released by this object during the flaring activity and the apparent superluminal velocity are strong indications of the presence of a relativistic jet as powerful as those of blazars. In addition, variability and spectral properties in radio and gamma-ray bands indicate blazar-like behaviour, suggesting that, except for some distinct optical characteristics, SBS 0846+513 could be considered as a young blazar at the low end of the blazar's black hole mass distribution.

==> abstract.txt <==
We report Fermi-LAT observations of the radio-loud AGN SBS 0846+513 (z=0.5835), optically classified as a Narrow-Line Seyfert 1 galaxy, together with new and archival radio-to-X-ray data. The source was not active at gamma-ray energies during the first two years of Fermi operation. A significant increase in activity was observed during 2010 October-2011 August. In particular a strong gamma-ray flare was observed in 2011 June reaching an isotropic gamma-ray luminosity (0.1-300 GeV) of 1.0x10^48 erg/s, comparable to that of the brightest flat spectrum radio quasars, and showing spectral evolution in gamma rays. An apparent superluminal velocity of (8.2+/-1.5)c in the jet was inferred from 2011-2012 VLBA images, suggesting the presence of a highly relativistic jet.

Both the power released by this object during the flaring activity and the apparent superluminal velocity are strong indications of the presence of a relativistic jet as powerful as those of blazars. In addition, variability and spectral properties in radio and gamma-ray bands indicate blazar-like behaviour, suggesting that, except for some distinct optical characteristics, SBS 0846+513 could be considered as a young blazar at the low end of the blazar's black hole mass distribution.


==> atuhors.txt <==
F. D'Ammando (Dip. di Fisica, Univ. Perugia; INAF-IRA; CIFS), M. Orienti (Dip. di Astronomia, Univ. Bologna; INAF-IRA), J. Finke (U. S. Naval Research
Laboratory), C. M. Raiteri (INAF-OATo), E. Angelakis (MPIfR), L. Fuhrmann (MPIfR), M. Giroletti (INAF-IRA), T. Hovatta (Cahill Center for Astronomy and
Astrophysics),  W. Max-Moerbeck (Cahill Center for Astronomy and Astrophysics),  J. S. Perkins (Univ. of Maryland; CRESCT), A. C. S. Readhead (Cahill Center for Astronomy and Astrophysics), J. L. Richards (Dep. of Physics, Purdue University), L. Stawarz (JAXA; Astronomical Observatory, Jagiellonian University), D. Donato (Univ. of Maryland; CRESCT)

